Exact Non-Oblivious Performance of Rademacher Random Embeddings

This paper revisits the performance of Rademacher random projections, establishing novel statistical guarantees that are numerically sharp and non-oblivious with respect to the input data. More specifically, the central result is the Schur-concavity property of Rademacher random projections with respect to the inputs. This offers a novel geometric perspective on the performance of random projections, while improving quantitatively on bounds from previous works. As a corollary of this broader result, we obtained the improved performance on data which is sparse or is distributed with small spread. This non-oblivious analysis is a novelty compared to techniques from previous work, and bridges the frequently observed gap between theory and practise. The main result uses an algebraic framework for proving Schur-concavity properties, which is a contribution of independent interest and an elegant alternative to derivative-based criteria.

==> bounds_compare.csv <==
,eps,new_10,old_10,new_20,new_30
0,0.05,0.7200000000000001,1.0,0.7600000000000002,0.784
1,0.07,0.3673469387755102,0.6220802639963318,0.3877551020408164,0.4
2,0.09,0.1485146776406036,0.2980920881905814,0.16559740893156535,0.1763030425849718
3,0.11,0.04993424054902994,0.12123560400044649,0.058901503329910766,0.06477909883398118
4,0.13,0.013769651399982994,0.042185186398679825,0.017406381284223203,0.019801327630036024
5,0.15000000000000002,0.0030368672023373183,0.012659430854971482,0.004304018961361213,0.005157594240839952
6,0.16999999999999998,0.0005842152989577575,0.0033026850622951717,0.0008853884006588327,0.0011261289959652568
7,0.19,9.39197432382107e-05,0.0007550805295305059,0.00016262556380562408,0.0002154013322680443
8,0.21000000000000002,1.3309200917013884e-05,0.0001524989542312902,2.5480077325493597e-05,3.6727980607856176e-05
9,0.22999999999999998,1.6375367198418786e-06,2.74259891195565e-05,3.5823973031021063e-06,5.489819351868631e-06
10,0.25,1.7428169395194337e-07,4.4274526902725046e-06,4.438304494712105e-07,7.297239191484585e-07


==> debug_figure/real_world.csv <==
rowid,n,mnist,optdigits,semeion,usps
0,0.1,0.95,1.04,1.15,1.21
1,0.2,0.91,1.0,1.04,1.09
2,0.4,0.87,0.97,1.0,1.04
3,0.6,0.81,0.85,0.96,0.91 
4,0.8,0.75,0.8,0.9,0.84
5,1.0,0.72,0.76,0.87,0.8


==> ecdfs.csv <==
,0.1,0.25,1.0,x
0,1.0,1.0,1.0,-1.0
1,1.0,1.0,1.0,-0.9686868686868687
2,1.0,1.0,1.0,-0.9373737373737374
3,1.0,0.999,1.0,-0.906060606060606
4,0.998,0.998,1.0,-0.8747474747474747
5,0.998,0.998,1.0,-0.8434343434343434
6,0.998,0.997,1.0,-0.8121212121212121
7,0.986,0.992,0.998,-0.7808080808080808
8,0.986,0.985,0.993,-0.7494949494949494
9,0.986,0.979,0.983,-0.7181818181818183
10,0.9390000000000001,0.979,0.983,-0.6868686868686869
11,0.9390000000000001,0.976,0.968,-0.6555555555555556
12,0.9390000000000001,0.965,0.952,-0.6242424242424243
13,0.885,0.95,0.9359999999999999,-0.5929292929292929
14,0.885,0.95,0.9359999999999999,-0.5616161616161617
15,0.885,0.922,0.919,-0.5303030303030303
16,0.8,0.893,0.901,-0.498989898989899
17,0.8,0.859,0.869,-0.4676767676767677
18,0.8,0.826,0.825,-0.4363636363636364
19,0.8,0.826,0.825,-0.405050505050505
20,0.724,0.788,0.79,-0.3737373737373737
21,0.724,0.759,0.751,-0.3424242424242424
22,0.724,0.72,0.718,-0.3111111111111111
23,0.639,0.6859999999999999,0.683,-0.2797979797979798
24,0.639,0.6859999999999999,0.683,-0.24848484848484853
25,0.639,0.6499999999999999,0.643,-0.21717171717171713
26,0.5369999999999999,0.611,0.612,-0.18585858585858583
27,0.5369999999999999,0.5700000000000001,0.573,-0.15454545454545454
28,0.5369999999999999,0.5700000000000001,0.573,-0.12323232323232325
29,0.45899999999999996,0.528,0.5429999999999999,-0.09191919191919196
30,0.45899999999999996,0.493,0.495,-0.06060606060606055
31,0.45899999999999996,0.46099999999999997,0.45899999999999996,-0.02929292929292926
32,0.39,0.42200000000000004,0.42100000000000004,0.002020202020202033
33,0.39,0.42200000000000004,0.42100000000000004,0.03333333333333344
34,0.39,0.393,0.376,0.06464646464646462
35,0.39,0.365,0.352,0.09595959595959602
36,0.31399999999999995,0.32899999999999996,0.31799999999999995,0.1272727272727272
37,0.31399999999999995,0.32899999999999996,0.31799999999999995,0.1585858585858586
38,0.31399999999999995,0.30199999999999994,0.28600000000000003,0.18989898989899
39,0.266,0.263,0.251,0.2212121212121212
40,0.266,0.242,0.22999999999999998,0.2525252525252526
41,0.266,0.22499999999999998,0.20699999999999996,0.2838383838383838
42,0.19899999999999995,0.22499999999999998,0.20699999999999996,0.3151515151515152
43,0.19899999999999995,0.20499999999999996,0.18299999999999994,0.3464646464646466
44,0.19899999999999995,0.18099999999999994,0.16200000000000003,0.37777777777777777
45,0.16200000000000003,0.16699999999999993,0.14500000000000002,0.40909090909090917
46,0.16200000000000003,0.14500000000000002,0.133,0.44040404040404035
47,0.16200000000000003,0.14500000000000002,0.133,0.47171717171717176
48,0.128,0.132,0.122,0.5030303030303029
49,0.128,0.11699999999999999,0.10999999999999999,0.5343434343434343
50,0.128,0.10899999999999999,0.10099999999999998,0.5656565656565657
51,0.128,0.10899999999999999,0.10099999999999998,0.5969696969696969
52,0.10499999999999998,0.09399999999999997,0.08299999999999996,0.6282828282828283
53,0.10499999999999998,0.08199999999999996,0.07499999999999996,0.6595959595959595
54,0.10499999999999998,0.07199999999999995,0.06699999999999995,0.6909090909090909
55,0.07999999999999996,0.06499999999999995,0.05899999999999994,0.7222222222222223
56,0.07999999999999996,0.06499999999999995,0.05899999999999994,0.7535353535353535
57,0.07999999999999996,0.05999999999999994,0.04699999999999993,0.7848484848484849
58,0.06599999999999995,0.05399999999999994,0.039000000000000035,0.8161616161616161
59,0.06599999999999995,0.04399999999999993,0.03500000000000003,0.8474747474747475
60,0.06599999999999995,0.04399999999999993,0.03500000000000003,0.8787878787878789
61,0.051999999999999935,0.03700000000000003,0.026000000000000023,0.9101010101010101
62,0.051999999999999935,0.03200000000000003,0.025000000000000022,0.9414141414141415
63,0.051999999999999935,0.027000000000000024,0.019000000000000017,0.9727272727272727
64,0.04299999999999993,0.026000000000000023,0.015000000000000013,1.004040404040404
65,0.04299999999999993,0.026000000000000023,0.015000000000000013,1.0353535353535355
66,0.04299999999999993,0.026000000000000023,0.010000000000000009,1.0666666666666669
67,0.04299999999999993,0.02200000000000002,0.006000000000000005,1.0979797979797978
68,0.03700000000000003,0.019000000000000017,0.0050000000000000044,1.1292929292929292
69,0.03700000000000003,0.017000000000000015,0.0050000000000000044,1.1606060606060606
70,0.03700000000000003,0.017000000000000015,0.0050000000000000044,1.191919191919192
71,0.027000000000000024,0.014000000000000012,0.0020000000000000018,1.2232323232323234
72,0.027000000000000024,0.01100000000000001,0.0010000000000000009,1.2545454545454544
73,0.027000000000000024,0.009000000000000008,0.0010000000000000009,1.2858585858585858
74,0.019000000000000017,0.009000000000000008,0.0010000000000000009,1.3171717171717172
75,0.019000000000000017,0.008000000000000007,0.0,1.3484848484848486
76,0.019000000000000017,0.006000000000000005,0.0,1.37979797979798
77,0.013000000000000012,0.006000000000000005,0.0,1.411111111111111
78,0.013000000000000012,0.0050000000000000044,0.0,1.4424242424242424
79,0.013000000000000012,0.0050000000000000044,0.0,1.4737373737373738
80,0.0040000000000000036,0.0040000000000000036,0.0,1.5050505050505052
81,0.0040000000000000036,0.0040000000000000036,0.0,1.5363636363636366
82,0.0040000000000000036,0.0030000000000000027,0.0,1.5676767676767676
83,0.0040000000000000036,0.0030000000000000027,0.0,1.598989898989899
84,0.0040000000000000036,0.0030000000000000027,0.0,1.6303030303030304
85,0.0040000000000000036,0.0020000000000000018,0.0,1.6616161616161618
86,0.0040000000000000036,0.0010000000000000009,0.0,1.6929292929292932
87,0.0030000000000000027,0.0010000000000000009,0.0,1.7242424242424241
88,0.0030000000000000027,0.0010000000000000009,0.0,1.7555555555555555
89,0.0030000000000000027,0.0010000000000000009,0.0,1.786868686868687
90,0.0020000000000000018,0.0010000000000000009,0.0,1.8181818181818183
91,0.0020000000000000018,0.0010000000000000009,0.0,1.8494949494949497
92,0.0020000000000000018,0.0010000000000000009,0.0,1.8808080808080807
93,0.0010000000000000009,0.0010000000000000009,0.0,1.912121212121212
94,0.0010000000000000009,0.0,0.0,1.9434343434343435
95,0.0010000000000000009,0.0,0.0,1.974747474747475
96,0.0010000000000000009,0.0,0.0,2.006060606060606
97,0.0010000000000000009,0.0,0.0,2.0373737373737373
98,0.0010000000000000009,0.0,0.0,2.0686868686868687
99,0.0,0.0,0.0,2.1


==> quadratic_chaos.csv <==
p_value,0.2,0.4,0.6,0.8,1
0.15,0.0017762345679012339,0.0017630310058593735,0.0017465379008746338,0.0017252604166666683,0.0016964999999999992,0.001654541015625
0.2,0.004828532235939643,0.004703124999999997,0.004548104956268218,0.004351851851851858,0.004096,0.003750000000000001
0.3,0.02071604938271604,0.01971826171874998,0.01849854227405246,0.016979166666666684,0.015047999999999994,0.01255078125
0.4,0.05987379972565157,0.05621874999999996,0.05177842565597664,0.046296296296296356,0.039424,0.030750000000000006
0.5,0.13820301783264743,0.1286010742187499,0.11698250728862963,0.10271990740740752,0.08499999999999996,0.06298828125
0.6,0.275753086419753,0.2549531249999997,0.22985422740524755,0.19916666666666685,0.16127999999999992,0.11474999999999999
0.7,0.4967215363511657,0.4570541992187495,0.4092857142857138,0.351053240740741,0.27949599999999986,0.19236328124999996
0.8,0.8294540466392317,0.7603749999999995,0.6773177842565592,0.576296296296297,0.4526079999999999,0.30300000000000005
0.9,1.3064444444444443,1.1940776367187491,1.059139941690961,0.8953125000000011,0.6953039999999998,0.45467578125
1,1.9643347050754454,1.7910156249999984,1.5830903790087447,1.33101851851852,1.0239999999999996,0.65625

==> rademacher_extreme_moments.csv <==
,n,4,6,8,10
0,2,1.0,1.0,1.0,1.0
1,3,4.148148148148148,16.06584362139918,64.02926383173296,256.0130061474369
2,4,10.5,91.5,820.5,7381.5
3,5,16.384,256.24576,4096.1572864,65536.10066329599
4,6,21.296296296296298,492.61316872427983,12218.507087334248,305207.10282985313
5,7,25.329446064139944,760.8372701850419,26453.239974111857,946166.6093509807
6,8,28.65625,1034.5234375,46445.423828125,2224079.2963867188
7,9,31.429355281207133,1299.6436180121595,70902.54667174301,4300073.41528108
8,10,33.76800000000001,1549.6732800000002,98380.90010880001,7223149.023810049
9,11,35.76258452291509,1782.1753357632053,127636.17992575729,10948521.186686292
10,12,37.48148148148148,1996.828189300412,157709.41678097853,15375621.321533816
11,13,38.97678652708239,2194.349540659264,187905.72686382377,20380756.376306895
12,14,40.288629737609334,2375.921520794908,217742.5542066414,25838321.258949995
13,15,41.448296296296306,2542.8884121810706,246897.37806361524,31632302.801779993
14,16,42.48046875,2696.6015625,275164.1778945923,37661325.31767368
15,17,43.40484429065744,2838.3436585515296,302419.947680554,43839922.84058875
16,18,44.237311385459535,2969.2956188927838,328599.9215150673,50097832.44637599
17,19,44.99081498760753,3090.52609608905,353679.62167703354,56378388.74204819


==> real_world.csv <==
,n,mnist,optdigits,semeion,usps
0,0.1,0.95,1.04,1.15,1.21
1,0.2,0.91,1.0,1.04,1.09
2,0.4,0.87,0.97,1.0,1.04
3,0.6,0.81,0.85,0.96,0.91
4,0.8,0.75,0.8,0.9,0.84
5,1.0,0.72,0.76,0.87,0.8

==> real_world_2.csv <==
,y,mnist,plantstexture,micromass,Ecoli,Glass
0,1,0,1,1.2,1.4,3.1
1,0.5,0.01,1.17,1.68,2.1,5.3
2,0.1,0.001,1.45,2.1,2.6,6.4
3,0.05,0.0001,1.62, 2.3,3,7.3
4,0.001,0.00001,1.8,2.7,3.2,8.2
